Cooperative System Identification via Correctional Learning

We consider a cooperative system identification scenario in which an expert agent (teacher) knows a correct, or at least a good, model of the system and aims to assist a learner-agent (student), but cannot directly transfer its knowledge to the student. For example, the teacher's knowledge of the system might be abstract or the teacher and student might be employing different model classes, which renders the teacher's parameters uninformative to the student. In this paper, we propose correctional learning as an approach to the above problem: Suppose that in order to assist the student, the teacher can intercept the observations collected from the system and modify them to maximize the amount of information the student receives about the system. We formulate a general solution as an optimization problem, which for a multinomial system instantiates itself as an integer program. Furthermore, we obtain finite-sample results on the improvement that the assistance from the teacher results in (as measured by the reduction in the variance of the estimator) for a binomial system.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> error.dat <==
x y err
0  0      0
1. 0.9415 0.2940795
2. 1.9235 0.42680528
3. 2.731  0.69603807
4. 4.7985 1.4177386
5. 6.6755 1.55617311
6. 9.8695 3.52711989



==> error_multinomial.txt <==
cb,e_hat,e_bar
0,0.26,0.26
1,0.26,0.16
2,0.26,0.06
3,0.26,0.04
4,0.26,0.04
5,0.26,0.04
6,0.26,0.04

==> variance_binomial.txt <==
N,b0,b1,b2
5,0.048393,0.011803,0.00078794
10,0.026532,0.0080312,0.001853
15,0.015385,0.0076461,0.0020529
20,0.012105,0.0056356,0.0018703
25,0.01086,0.0043015,0.0016066
30,0.0089402,0.0032768,0.0015464


==> variance_binomial_p05.txt <==
N,b0,b1,b2
2,0.11159,1.3193e-20,2.5412e-23
4,0.067393,0.0062121,3.0558e-23
6,0.038676,0.0078451,0.00056117
8,0.025814,0.0068876,0.0012626
10,0.023693,0.0089646,0.0010061
12,0.017297,0.0077855,0.002385
14,0.015283,0.0092331,0.0026237
16,0.019452,0.0048911,0.0020502
18,0.010456,0.0072387,0.003146
20,0.012999,0.0048394,0.002004
22,0.012533,0.0038142,0.001555
24,0.0095749,0.0046947,0.0020165

==> variance_binomial_theor.txt <==
even_n,b0t,b1t,b2t,b0t_b
5,0.048,0.017016,0.0036487,0.048
10,0.024,0.0078352,0.0023781,0.024
15,0.016,0.0063263,0.0020876,0.016
20,0.012,0.0054259,0.002139,0.012
25,0.0096,0.0047536,0.0021153,0.0096
30,0.008,0.0042313,0.0020509,0.008

==> variance_binomial_theor_p05.txt <==
even_n,b0t,b1t,b2t,b0t_b
2,0.125,0,0,0.125
4,0.0625,0.0078125,0,0.0625
6,0.041667,0.0086806,0.00086806,0.041667
8,0.03125,0.0084229,0.0014648,0.03125
10,0.025,0.0079297,0.0018359,0.025
12,0.020833,0.0074124,0.0020616,0.020833
14,0.017857,0.0069281,0.0021954,0.017857
16,0.015625,0.0064903,0.0022702,0.015625
18,0.013889,0.0060989,0.0023066,0.013889
20,0.0125,0.0057497,0.0023174,0.0125
22,0.011364,0.0054373,0.0023112,0.011364
24,0.010417,0.0051571,0.0022935,0.010417
26,0.0096154,0.0049046,0.0022681,0.0096154
28,0.0089286,0.0046761,0.0022376,0.0089286
30,0.0083333,0.0044684,0.0022038,0.0083333
32,0.0078125,0.004279,0.0021679,0.0078125
34,0.0073529,0.0041054,0.002131,0.0073529
36,0.0069444,0.0039458,0.0020935,0.0069444
38,0.0065789,0.0037986,0.002056,0.0065789
40,0.00625,0.0036624,0.0020188,0.00625
42,0.0059524,0.003536,0.0019821,0.0059524
44,0.0056818,0.0034183,0.0019461,0.0056818
46,0.0054348,0.0033085,0.0019108,0.0054348
48,0.0052083,0.0032058,0.0018765,0.0052083
50,0.005,0.0031096,0.001843,0.005

